In-Plane Q Anisotropy of Higher-Order XBARs in 128{\deg}Y-Cut Lithium Niobate

128$^\circ$Y-cut lithium niobate (LN) laterally field-excited higher-order antisymmetric bulk acoustic resonators (XBARs) have attracted interest for high-frequency acoustic devices thanks to their high electromechanical coupling coefficient ($k^2$), high quality factor ($Q$) from low metal coverage ratio, and thickness-defined resonant frequency. So far, the in-plane orientation of these resonators is commonly chosen to maximize $k^2$, thereby maximizing bandwidth. More recently, in-plane-rotated XBARs in 128$^\circ$Y-cut LN have been built to provide greater design flexibility in filter synthesis. However, the in-plane anisotropy of $Q$ has been far less explored. This leaves an important gap in understanding whether the propagation direction that determines $k^2$ also affects $Q$. In this work, we investigate the anisotropic $Q$ of higher-order antisymmetric modes (namely, A$_3$, A$_5$, and A$_7$) in 500-nm-thick 128$^\circ$Y-cut LN on Si. By characterizing resonator performance in various in-plane orientations, we observe that both Bode $Q$ and $Q_{\mathrm{3dB}, f_p}$ show minimum values at 90$^\circ$ to the material x-axis and maximum values around 0$^\circ$, following a trend similar to $k^2$. The A$_3$, A$_5$, and A$_7$ modes around 10.4, 17, and 24 GHz exhibit averaged Bode $Q$/$Q_{\mathrm{3dB}, f_p}$ values of 735/556, 204/149, and 59/37, respectively. At 90$^\circ$, the average Bode $Q$ values are reduced to 66, 9, and 12. Finite element analysis (FEA) results suggest that the orientation-dependent degradation of $Q$ near 90$^\circ$ is associated with stronger transverse displacement near the inactive and anchor regions, resulting in enhanced energy leakage. These results reveal an orientation-dependent loss pathway in 128$^\circ$Y-cut LN XBARs and provide design guidance for jointly optimizing $k^2$ and $Q$.

==> MIGRATION_NOTES.txt <==
Migration notes
===============

This project migrates the original Overleaf manuscript into the TUSON LaTeX template.

Key changes:
- Main file: main.tex
- Class/template converted from the original IEEE UFFC setup to IEEEtran + TUSON.sty.
- Graphical abstract moved into the TUSON \GA{} / \Abstract{} front-matter format.
- Highlights converted to TUSON \Highlights[]{} format.
- Keywords converted to TUSON \Keywords{} format.
- Original revision markup is preserved with:
  \usepackage[markup=added, authormarkup=none]{changes}
  %\usepackage[final]{changes}
  To hide markup for final submission, comment the active line and uncomment the final line.
- A stray extra closing brace before "Lift-off" in the fabrication section was removed.

